Learning Model Predictive Control with Error Dynamics Regression for Autonomous Racing

This work presents a novel Learning Model Predictive Control (LMPC) strategy for autonomous racing at the handling limit that can iteratively explore and learn unknown dynamics in high-speed operational domains. We start from existing LMPC formulations and modify the system dynamics learning method. In particular, our approach uses a nominal, global, nonlinear, physics-based model with a local, linear, data-driven learning of the error dynamics. We conducted experiments in simulation and on 1/10th scale hardware, and deployed the proposed LMPC on a full-scale autonomous race car used in the Indy Autonomous Challenge (IAC) with closed loop experiments at the Putnam Park Road Course in Indiana, USA. The results show that the proposed control policy exhibits improved robustness to parameter tuning and data scarcity. Incremental and safety-aware exploration toward the limit of handling and iterative learning of the vehicle dynamics in high-speed domains is observed both in simulations and experiments.

==> questions.txt <==
Are there BARC paper to cite

Table I: how to properly refer to previous work (just by number)?

More explanation required for the results (why the difference in sensitivity)

update the legends to only appear once

where is fig 1 coming from

more procedure describing how the regressor vector: what are the targets and features

More takeaways
    Fig3 more comments on the stability 
    Fig4 by regressing error dyanmics, we have dynamics prior to fall back on

    reduce sensitivity is not accurate: stability and success rate are better alternatives to describe. instead we have robustness against larger ranger of cost tunings

    we are not doing limits to exploitation, but by doing error regression we limit the system modeling error, such that when the control rate drops and the system is father away from existing data, the system is still stable


claim: original LMPC, especially in earlier iterations, is worse

compare system matrice distance to the true dynamics

possible claim: maybe this scheme also work when there is model mismatch
    need to run simulation with mismatched dynamics
    update figure 3 with this

Somewhere in section 4 point out exactly what is new




eq 11- 12 ineq -> eq sign?
